Stochastic gravitational-wave background as a tool to investigate multi-channel astrophysical and primordial black-hole mergers

The formation of merging binary black holes can occur through multiple astrophysical channels such as, e.g., isolated binary evolution and dynamical formation or, alternatively, have a primordial origin. Increasingly large gravitational-wave catalogs of binary black-hole mergers have allowed for the first model selection studies between different theoretical predictions to constrain some of their model uncertainties and branching ratios. In this work, we show how one could add an additional and independent constraint to model selection by using the stochastic gravitational-wave background. In contrast to model selection analyses that have discriminating power only up to the gravitational-wave detector horizons (currently at redshifts $z\lesssim 1$ for LIGO-Virgo), the stochastic gravitational-wave background accounts for the redshift integration of all gravitational-wave signals in the Universe. As a working example, we consider the branching ratio results from a model selection study that includes potential contribution from astrophysical and primordial channels. We renormalize the relative contribution of each channel to the detected event rate to compute the total stochastic gravitational-wave background energy density. The predicted amplitude lies below the current observational upper limits of GWTC-2 by LIGO-Virgo, indicating that the results of the model selection analysis are not ruled out by current background limits. Furthermore, given the set of population models and inferred branching ratios, we find that, even though the predicted background will not be detectable by current generation gravitational-wave detectors, it will be accessible by third-generation detectors such as the Einstein Telescope and space-based detectors such as LISA.

==> referee_report.txt <==
We thank the referee for the review of the manuscript. We answer each comment inline. We refer to paragraphs written by the referee with the letter R and our answers with A. All changes to the manuscript are made visible in red.

R: This manuscript illustrates a method to disentangle merging BBH formation channels using the signal from the stochastic GW background observed in current and future GW detectors. Several formation channels are considered (i.e. CE, SMT, GC, PBH) and reasonable arguments are made for the exclusion of other channels which are not expected to significantly contribute to the background. The methods and results are, for the most part, clearly and concisely described. However, I have some questions/concerns about some of the presentation of the results that should be addressed before publication.

R: First, a general concern is with the color scheme of the figures which are not color-blind friendly. In some cases (e.g. figs 1, 3, 4) separate linestyles could be helpful to distinguish between the models since the red/orange/green lines are indistinguishable for most types of colorblindness. In other cases (e.g. fig 2), a gradient of the same color may illustrate the effect of different mass and chi_eff models while maintaining color-blind friendliness.

A: We agree with the referee and changed our color palette to favor a colorblind-friendly one in figures 1, 3, and 4, while Fig. 2 now uses a black to a grey color gradient. Different linestyles (solid vs dashed) are already used to indicate different things in the mentioned figures and hence we think that introducing other linestyles would make the figures less easily readable.

R: I also have some questions/concerns about the description of figure 1. It is not clear whether the data shown incorporates a star formation history for the non-PBH formation channels. If not, what are the weights for the PDFs? Should a reader carefully consider each of the bumps (especially those in the GC channel?)? Perhaps a smoothing or re-sampling could be helpful if the bumps are not as significant as the overall shapes? With the answers to these questions in mind, the text surrounding the discussion of figure 1 should be expanded.

A: The PDF distributions of m_chirp and chi_eff refer to the intrinsic (underlying) merging BBH population. With this, we mean that the astrophysical channels PDFs include the SFR information. We now indicate what we mean more explicitly in the text. We used a kernel density estimator trained on the indicated simulation results to construct these PDFs for the CE/SMT/GC channels. The m_chirp GC PDF looks “noisy” because we used a publicly released GC dataset that is down-sampled compared to the original full simulation results. The proper treatment to generate a PDF with the GC dataset using the KDE should have been to use a larger bandwidth than the other two channels CE and SMT. This is now what we do in the new version of Fig. 2, which results in a smoothed line.

R: Finally, are the results of figure 3 (and thus figure 4) robust to reasonable changes in branching ratios for the formation channels? Since the relative contribution rate of each channel in the lower and higher frequency regimes depends explicitly on the derived branching ratios of Franciolini+21, I could imagine a pathological scenario where the GC channel is expected to contribute more and could thus become a non-negligible portion of both the high and low frequency. In that case, does the resolving power of this method decrease? If so, it is worth mentioning in the discussion as a warning to future readers who may be using this method.

A: In the first paragraph of the conclusion, we explicitly indicate how the results of our analysis should be interpreted. We do not claim to have a definite answer to which channel dominates the underlying merging distribution. As stated by the referee, it might be that another channel might dominate the BBH merger rate density. We used as an example the branching ratio results of a model selection with GWTC-2 events to illustrate our methodology to further constrain Bayesian model selection using the SGWB. Our conclusions state that the presorted methodology can be applied independently from the number of channels and model uncertainties considered. We now include explicitly a comment about the independence of the analysis to which channel dominates the merger rate density.

Other changes:

Recently the LVC has released GWTC-3, which includes GW detections from the second part of the third observing run O3b. The upper constrain to the SGWB inferred using the new events is lowered by a factor or ~3 to 1.04 x 10^-9. We updated the text accordingly. Notice that, in the project, we used the result of a model selection analysis against GWTC-2 events. Therefore, for consistency, we do not include the updated rate density estimate of GWTC-3 in Fig. 3 but still quote the GWTC-2 one. However, in footnote 5, we indicate the new BBH rate density constraint of GWTC-3 which is consistent with GWTC-2.

We included some new references to the works:
- Perigois et al. 2021b
- Zhao & Lu 2021
- Wang et al. 2016, 2019
- Kimura et al. 2021
- Kuhnel & Freese 2017
- Bellomo et al. 2018




